Multimeasurement Generative Models

We formally map the problem of sampling from an unknown distribution with a density in $\mathbb{R}^d$ to the problem of learning and sampling a smoother density in $\mathbb{R}^{Md}$ obtained by convolution with a fixed factorial kernel: the new density is referred to as M-density and the kernel as multimeasurement noise model (MNM). The M-density in $\mathbb{R}^{Md}$ is smoother than the original density in $\mathbb{R}^d$, easier to learn and sample from, yet for large $M$ the two problems are mathematically equivalent since clean data can be estimated exactly given a multimeasurement noisy observation using the Bayes estimator. To formulate the problem, we derive the Bayes estimator for Poisson and Gaussian MNMs in closed form in terms of the unnormalized M-density. This leads to a simple least-squares objective for learning parametric energy and score functions. We present various parametrization schemes of interest including one in which studying Gaussian M-densities directly leads to multidenoising autoencoders--this is the first theoretical connection made between denoising autoencoders and empirical Bayes in the literature. Samples in $\mathbb{R}^d$ are obtained by walk-jump sampling (Saremi & Hyvarinen, 2019) via underdamped Langevin MCMC (walk) to sample from M-density and the multimeasurement Bayes estimation (jump). We study permutation invariant Gaussian M-densities on MNIST, CIFAR-10, and FFHQ-256 datasets, and demonstrate the effectiveness of this framework for realizing fast-mixing stable Markov chains in high dimensions.

==> figs/appendix/loss/cifar10_69.csv <==
0.0,1631246740606,55.31981658935547
1.0,1631246905993,25.378616333007812
2.0,1631247073343,22.92160987854004
3.0,1631247241599,21.885013580322266
4.0,1631247409948,21.303956985473633
5.0,1631247578284,20.888282775878906
6.0,1631247746274,20.47376251220703
7.0,1631247914336,20.176755905151367
8.0,1631248082311,19.86771011352539
9.0,1631248250043,19.646915435791016
10.0,1631248418254,19.470460891723633
11.0,1631248586104,19.3159122467041
12.0,1631248753864,19.192827224731445
13.0,1631248921934,19.024412155151367
14.0,1631249089780,18.907712936401367
15.0,1631249258646,18.806520462036133
16.0,1631249426896,18.73785400390625
17.0,1631249595644,18.653688430786133
18.0,1631249764019,18.584522247314453
19.0,1631249931735,18.496919631958008
20.0,1631250100091,18.418291091918945
21.0,1631250268264,18.355815887451172
22.0,1631250436504,18.307729721069336
23.0,1631250604969,18.216047286987305
24.0,1631250773093,18.18791961669922
25.0,1631250941033,18.13473129272461
26.0,1631251108846,18.091991424560547
27.0,1631251278117,18.03665542602539
28.0,1631251446501,17.995662689208984
29.0,1631251614871,17.942453384399414
30.0,1631251782807,17.90091323852539
31.0,1631251950568,17.87235450744629
32.0,1631252118380,17.826478958129883
33.0,1631252285998,17.7758846282959
34.0,1631252453763,17.76234245300293
35.0,1631252621923,17.72639274597168
36.0,1631252790149,17.72010040283203
37.0,1631252958002,17.668848037719727
38.0,1631253125715,17.639753341674805
39.0,1631253294293,17.617965698242188
40.0,1631253463328,17.60814094543457
41.0,1631253631552,17.559722900390625
42.0,1631253799813,17.508163452148438
43.0,1631253967838,17.49538230895996
44.0,1631254136504,17.48401641845703
45.0,1631254304451,17.460693359375
46.0,1631254472665,17.43618392944336
47.0,1631254640801,17.398710250854492
48.0,1631254808602,17.36559295654297
49.0,1631254976795,17.35478973388672
50.0,1631255145414,17.335494995117188
51.0,1631255314120,17.297481536865234
52.0,1631255482927,17.28485107421875
53.0,1631255651615,17.276628494262695
54.0,1631255819867,17.26246452331543
55.0,1631255988043,17.23794174194336
56.0,1631256155948,17.216758728027344
57.0,1631256324265,17.18785285949707
58.0,1631256492361,17.153057098388672
59.0,1631256660793,17.14889907836914
60.0,1631256828630,17.12343406677246
61.0,1631256996944,17.106199264526367
62.0,1631257165214,17.08278465270996
63.0,1631257333399,17.063432693481445
64.0,1631257501860,17.05972671508789
65.0,1631257670606,17.0114688873291
66.0,1631257838906,17.012331008911133
67.0,1631258007014,16.983491897583008
68.0,1631258175262,16.953651428222656
69.0,1631258343553,16.95616912841797
70.0,1631258511130,16.929893493652344
71.0,1631258679310,16.897932052612305
72.0,1631258847694,16.865222930908203
73.0,1631259016028,16.868677139282227
74.0,1631259183465,16.840105056762695
75.0,1631259351408,16.820384979248047
76.0,1631259520160,16.796308517456055
77.0,1631259688723,16.77347755432129
78.0,1631259857715,16.76275634765625
79.0,1631260025446,16.74479103088379
80.0,1631260193740,16.72267723083496
81.0,1631260361771,16.678293228149414
82.0,1631260529675,16.650588989257812
83.0,1631260697801,16.651905059814453
84.0,1631260866048,16.63215446472168
85.0,1631261034153,16.58146858215332
86.0,1631261202058,16.580537796020508
87.0,1631261369907,16.545621871948242
88.0,1631261537279,16.52287483215332
89.0,1631261705620,16.481746673583984
90.0,1631261874360,16.490825653076172
91.0,1631262042750,16.46297264099121
92.0,1631262210563,16.424110412597656
93.0,1631262378430,16.396976470947266
94.0,1631262545901,16.357561111450195
95.0,1631262713569,16.341779708862305
96.0,1631262881465,16.31191635131836
97.0,1631263049373,16.29420280456543
98.0,1631263217317,16.25228500366211
99.0,1631263385562,16.225547790527344
100.0,1631263553324,16.19248390197754
101.0,1631263721052,16.179080963134766
102.0,1631263889142,16.13910675048828
103.0,1631264057296,16.12723731994629
104.0,1631264226123,16.08625602722168
105.0,1631264395120,16.05378532409668
106.0,1631264562915,16.02689552307129
107.0,1631264731040,15.993132591247559
108.0,1631264898533,15.96851921081543
109.0,1631265066666,15.92764949798584
110.0,1631265234478,15.897261619567871
111.0,1631265401887,15.863451957702637
112.0,1631265569581,15.837385177612305
113.0,1631265737638,15.844358444213867
114.0,1631265905720,15.77361011505127
115.0,1631266073455,15.753484725952148
116.0,1631266241487,15.72968578338623
117.0,1631266408995,15.693121910095215
118.0,1631266577505,15.659876823425293
119.0,1631266746320,15.629651069641113
120.0,1631266915212,15.606393814086914
121.0,1631267083669,15.57933521270752
122.0,1631267251986,15.544550895690918
123.0,1631267420521,15.495019912719727
124.0,1631267588348,15.477202415466309
125.0,1631267756213,15.46458625793457
126.0,1631267924287,15.405288696289062
127.0,1631268092424,15.379155158996582
128.0,1631268260891,15.36566162109375
129.0,1631268428626,15.332489013671875
130.0,1631268596720,15.309590339660645
131.0,1631268764606,15.26697063446045
132.0,1631268933416,15.236603736877441
133.0,1631269102280,15.199427604675293
134.0,1631269270657,15.180318832397461
135.0,1631269439001,15.154441833496094
136.0,1631269607217,15.108433723449707
137.0,1631269774925,15.085806846618652
138.0,1631269942574,15.061502456665039
139.0,1631270110373,15.02840518951416
140.0,1631270278624,14.988377571105957
141.0,1631270447107,14.965057373046875
142.0,1631270615319,14.938003540039062
143.0,1631270797784,14.911052703857422
144.0,1631271201109,14.890645027160645
145.0,1631271411911,14.85423755645752
146.0,1631271611852,14.832967758178711
147.0,1631271787009,14.777816772460938
148.0,1631271984784,14.776543617248535
149.0,1631272192415,14.7288236618042
150.0,1631272399178,14.716772079467773
151.0,1631272606034,14.690000534057617
152.0,1631272812457,14.667736053466797
153.0,1631273018750,14.628156661987305
154.0,1631273225429,14.607682228088379
155.0,1631273426861,14.576427459716797
156.0,1631273594371,14.563167572021484
157.0,1631273763348,14.522698402404785
158.0,1631273932054,14.500404357910156
159.0,1631274100046,14.466033935546875
160.0,1631274268013,14.454188346862793
161.0,1631274435976,14.408418655395508
162.0,1631274604055,14.399550437927246
163.0,1631274772059,14.371538162231445
164.0,1631274940366,14.323205947875977
165.0,1631275108305,14.294500350952148
166.0,1631275276054,14.281564712524414
167.0,1631275444760,14.248372077941895
168.0,1631275613447,14.231918334960938
169.0,1631275781557,14.211438179016113
170.0,1631275950006,14.181268692016602
171.0,1631276118694,14.14560317993164
172.0,1631276287832,14.117791175842285
173.0,1631276456907,14.110047340393066
174.0,1631276625088,14.071677207946777
175.0,1631276793772,14.039583206176758
176.0,1631276961663,14.031773567199707
177.0,1631277130020,13.999948501586914
178.0,1631277297965,13.971922874450684
179.0,1631277465820,13.955290794372559
180.0,1631277634162,13.923911094665527
181.0,1631277802510,13.892435073852539
182.0,1631277970923,13.88897705078125
183.0,1631278139005,13.847241401672363
184.0,1631278306787,13.820520401000977
185.0,1631278474996,13.807785034179688
186.0,1631278643292,13.789934158325195
187.0,1631278812126,13.742308616638184
188.0,1631278980956,13.738633155822754
189.0,1631279149138,13.71117115020752
190.0,1631279316975,13.679596900939941
191.0,1631279485293,13.669095993041992
192.0,1631279653530,13.64212703704834
193.0,1631279821239,13.615175247192383
194.0,1631279989068,13.585370063781738
195.0,1631280156899,13.560768127441406
196.0,1631280324928,13.541643142700195
197.0,1631280493206,13.529325485229492
198.0,1631280661355,13.485326766967773
199.0,1631280829721,13.47799015045166
200.0,1631280998322,13.440957069396973
201.0,1631281166383,13.446632385253906
202.0,1631281334799,13.402660369873047
203.0,1631281502952,13.38001537322998
204.0,1631281671643,13.347468376159668
205.0,1631281840444,13.331939697265625
206.0,1631282008999,13.311408042907715
207.0,1631282177277,13.28471565246582
208.0,1631282345844,13.265617370605469
209.0,1631282514140,13.245648384094238
210.0,1631282682083,13.218717575073242
211.0,1631282850062,13.20236587524414
212.0,1631283018448,13.19804573059082
213.0,1631283187526,13.163689613342285
214.0,1631283355937,13.134649276733398
215.0,1631283523770,13.102736473083496
216.0,1631283691704,13.099644660949707
217.0,1631283859577,13.079776763916016
218.0,1631284028274,13.064550399780273
219.0,1631284196726,13.041342735290527
220.0,1631284365516,13.015810012817383
221.0,1631284533513,12.992616653442383
222.0,1631284701985,12.97629165649414
223.0,1631284869808,12.947078704833984
224.0,1631285037771,12.92189884185791
225.0,1631285205924,12.90413761138916
226.0,1631285374236,12.887022972106934
227.0,1631285542364,12.8528470993042
228.0,1631285710553,12.840394973754883
229.0,1631285878763,12.810131072998047
230.0,1631286047005,12.792913436889648
231.0,1631286215007,12.76315689086914
232.0,1631286383460,12.77590274810791
233.0,1631286552508,12.738089561462402
234.0,1631286720787,12.705266952514648
235.0,1631286889038,12.70208740234375
236.0,1631287057287,12.697102546691895
237.0,1631287225587,12.662374496459961
238.0,1631287394335,12.638458251953125
239.0,1631287562250,12.624664306640625
240.0,1631287730193,12.604063034057617
241.0,1631287898068,12.583449363708496
242.0,1631288066463,12.563199043273926
243.0,1631288234663,12.548222541809082
244.0,1631288403012,12.534775733947754
245.0,1631288571310,12.492722511291504
246.0,1631288740391,12.483078956604004
247.0,1631288909088,12.47315788269043
248.0,1631289077386,12.455366134643555
249.0,1631289245422,12.436530113220215
250.0,1631289413279,12.415740966796875
251.0,1631289581294,12.40162181854248
252.0,1631289749383,12.365565299987793
253.0,1631289917639,12.36461353302002
254.0,1631290086217,12.335877418518066
255.0,1631290255090,12.30579948425293
256.0,1631290423123,12.297508239746094
257.0,1631290591197,12.273198127746582
258.0,1631290759792,12.267701148986816
259.0,1631290928676,12.240337371826172
260.0,1631291097332,12.239458084106445
261.0,1631291265703,12.212178230285645
262.0,1631291434401,12.193751335144043
263.0,1631291602722,12.188080787658691
264.0,1631291770388,12.160408973693848
265.0,1631291938736,12.149704933166504
266.0,1631292107106,12.128307342529297
267.0,1631292275404,12.101727485656738
268.0,1631292443895,12.097050666809082
269.0,1631292611941,12.068524360656738
270.0,1631292779667,12.043108940124512
271.0,1631292948183,12.033892631530762
272.0,1631293116922,12.021276473999023
273.0,1631293285731,12.009079933166504
274.0,1631293453859,11.974552154541016
275.0,1631293622298,11.962442398071289
276.0,1631293790835,11.950544357299805
277.0,1631293959435,11.942498207092285
278.0,1631294127765,11.910719871520996
279.0,1631294296067,11.902905464172363
280.0,1631294464490,11.896902084350586
281.0,1631294632224,11.87510871887207
282.0,1631294800384,11.844649314880371
283.0,1631294968535,11.824912071228027
284.0,1631295136366,11.827849388122559
285.0,1631295304914,11.807236671447754
286.0,1631295473467,11.779296875
287.0,1631295641700,11.771036148071289
288.0,1631295809913,11.749892234802246
289.0,1631295978063,11.729433059692383
290.0,1631296145990,11.729320526123047
291.0,1631296314330,11.685307502746582
292.0,1631296482352,11.68838119506836
293.0,1631296650917,11.673652648925781
294.0,1631296819435,11.663759231567383
295.0,1631296987340,11.644140243530273
296.0,1631297155192,11.63459300994873
297.0,1631297324014,11.628253936767578
298.0,1631297492968,11.59910774230957
299.0,1631297661554,11.586454391479492
300.0,1631297830041,11.56068229675293
301.0,1631297997947,11.545737266540527
302.0,1631298166413,11.537825584411621
303.0,1631298334526,11.52614974975586
304.0,1631298502647,11.484539985656738
305.0,1631298670917,11.48154067993164
306.0,1631298839540,11.471975326538086
307.0,1631299007361,11.461891174316406
308.0,1631299175769,11.429858207702637
309.0,1631299344323,11.422795295715332
310.0,1631299512718,11.409540176391602
311.0,1631299681045,11.404301643371582
312.0,1631299849475,11.370049476623535
313.0,1631300017418,11.371650695800781
314.0,1631300185609,11.363960266113281
315.0,1631300353930,11.336490631103516
316.0,1631300522233,11.334415435791016
317.0,1631300690363,11.307229995727539
318.0,1631300858372,11.294445991516113
319.0,1631301026729,11.27390193939209
320.0,1631301195612,11.282882690429688
321.0,1631301363926,11.254138946533203
322.0,1631301531994,11.239495277404785
323.0,1631301700171,11.225650787353516
324.0,1631301868067,11.224406242370605
325.0,1631302036160,11.191915512084961
326.0,1631302204652,11.187883377075195
327.0,1631302372984,11.165287971496582
328.0,1631302541523,11.162697792053223
329.0,1631302709475,11.157147407531738
330.0,1631302877793,11.123263359069824
331.0,1631303046627,11.118101119995117
332.0,1631303215231,11.104964256286621
333.0,1631303383914,11.07786750793457
334.0,1631303552328,11.077908515930176
335.0,1631303720416,11.064797401428223
336.0,1631303888101,11.056907653808594
337.0,1631304056516,11.025275230407715
338.0,1631304224738,11.016666412353516
339.0,1631304393001,11.00211238861084
340.0,1631304560871,11.002092361450195
341.0,1631304728285,10.991591453552246
342.0,1631304896255,10.961843490600586
343.0,1631305064935,10.934053421020508
344.0,1631305233915,10.94420337677002
345.0,1631305402576,10.937294960021973
346.0,1631305571080,10.918766021728516
347.0,1631305739453,10.903203010559082
348.0,1631305907530,10.903260231018066
349.0,1631306075835,10.887016296386719
350.0,1631306244134,10.866466522216797
351.0,1631306412101,10.859963417053223
352.0,1631306580548,10.83398151397705
353.0,1631306748877,10.838926315307617
354.0,1631306916827,10.815802574157715
355.0,1631307085433,10.801229476928711
356.0,1631307254504,10.784923553466797
357.0,1631307423335,10.77517032623291
358.0,1631307591967,10.748370170593262
359.0,1631307760289,10.74085807800293
360.0,1631307928570,10.727482795715332
361.0,1631308096315,10.733665466308594
362.0,1631308264810,10.724733352661133
363.0,1631308433277,10.69845962524414
364.0,1631308601399,10.693058967590332
365.0,1631308769654,10.669761657714844
366.0,1631308937767,10.667024612426758
367.0,1631309106462,10.653129577636719
368.0,1631309275557,10.639668464660645
369.0,1631309444498,10.614967346191406
370.0,1631309612682,10.62507152557373
371.0,1631309780807,10.608426094055176
372.0,1631309949213,10.590365409851074
373.0,1631310117408,10.598076820373535
374.0,1631310285660,10.568156242370605
375.0,1631310453892,10.555630683898926
376.0,1631310622192,10.538782119750977
377.0,1631310790342,10.534854888916016
378.0,1631310958394,10.522782325744629
379.0,1631311126602,10.509730339050293
380.0,1631311295069,10.493627548217773
381.0,1631311463764,10.477766036987305
382.0,1631311632538,10.477155685424805
383.0,1631311800927,10.471388816833496
384.0,1631311968845,10.461194038391113
385.0,1631312136845,10.445558547973633
386.0,1631312304324,10.434662818908691
387.0,1631312472625,10.41763687133789
388.0,1631312640744,10.410160064697266
389.0,1631312808980,10.408048629760742
390.0,1631312977097,10.389564514160156
391.0,1631313145611,10.395428657531738
392.0,1631313314767,10.36231803894043
393.0,1631313483914,10.351253509521484
394.0,1631313652594,10.352471351623535
395.0,1631313820970,10.334945678710938
396.0,1631313988893,10.323328018188477
397.0,1631314156968,10.325759887695312
398.0,1631314325319,10.311038970947266
399.0,1631314493566,10.29504680633545
400.0,1631314661634,10.280000686645508
401.0,1631314829443,10.285696029663086
402.0,1631314997759,10.275221824645996
403.0,1631315166509,10.256449699401855
404.0,1631315335431,10.248490333557129
405.0,1631315504222,10.237735748291016
406.0,1631315672853,10.210164070129395
407.0,1631315841474,10.213459968566895
408.0,1631316009629,10.201923370361328
409.0,1631316177091,10.180717468261719
410.0,1631316345295,10.187897682189941
411.0,1631316513532,10.17764949798584
412.0,1631316681991,10.173539161682129
413.0,1631316850014,10.154047966003418
414.0,1631317017899,10.127130508422852
415.0,1631317186399,10.134013175964355
416.0,1631317355449,10.123327255249023
417.0,1631317523827,10.105352401733398
418.0,1631317692238,10.092061996459961
419.0,1631317860391,10.077071189880371
420.0,1631318028429,10.082940101623535
421.0,1631318196393,10.076169967651367
422.0,1631318364483,10.049290657043457
423.0,1631318533018,10.033920288085938
424.0,1631318701018,10.04047679901123
425.0,1631318868804,10.015787124633789
426.0,1631319037108,10.011615753173828
427.0,1631319205519,9.998849868774414
428.0,1631319374296,9.999460220336914
429.0,1631319543319,9.981903076171875
430.0,1631319711708,9.978075981140137
431.0,1631319879865,9.960390090942383
432.0,1631320047818,9.950735092163086
433.0,1631320215445,9.943760871887207
434.0,1631320383475,9.94812297821045
435.0,1631320551331,9.928174018859863
436.0,1631320719508,9.912530899047852
437.0,1631320887514,9.91243839263916
438.0,1631321055358,9.894311904907227
439.0,1631321223969,9.879045486450195
440.0,1631321392926,9.881255149841309
441.0,1631321561349,9.877652168273926
442.0,1631321729920,9.86629867553711
443.0,1631321897746,9.868958473205566
444.0,1631322065742,9.834945678710938
445.0,1631322233842,9.846890449523926
446.0,1631322402733,9.823670387268066
447.0,1631322570965,9.820995330810547
448.0,1631322738805,9.799789428710938
449.0,1631322906765,9.792003631591797
450.0,1631323075276,9.79847526550293
451.0,1631323244074,9.780778884887695
452.0,1631323412688,9.76255989074707
453.0,1631323581092,9.768253326416016
454.0,1631323749131,9.763225555419922
455.0,1631323917075,9.733834266662598
456.0,1631324085556,9.725092887878418
457.0,1631324253730,9.723244667053223
458.0,1631324422029,9.716903686523438
459.0,1631324590437,9.71011734008789
460.0,1631324758849,9.69404411315918
461.0,1631324926607,9.684829711914062
462.0,1631325095142,9.683804512023926
463.0,1631325263726,9.668877601623535
464.0,1631325432461,9.66474437713623
465.0,1631325600895,9.657919883728027
466.0,1631325769357,9.645879745483398
467.0,1631325937470,9.636680603027344
468.0,1631326106021,9.619647979736328
469.0,1631326274012,9.616165161132812
470.0,1631326442294,9.622163772583008
471.0,1631326610802,9.60107135772705
472.0,1631326779643,9.599410057067871
473.0,1631326947663,9.58748722076416
474.0,1631327116848,9.57397174835205
475.0,1631327285554,9.576311111450195
476.0,1631327454245,9.564432144165039
477.0,1631327622766,9.548502922058105
478.0,1631327791232,9.541670799255371
479.0,1631327959624,9.529396057128906
480.0,1631328128441,9.53038501739502
481.0,1631328296668,9.522317886352539
482.0,1631328465509,9.514439582824707
483.0,1631328633686,9.501363754272461
484.0,1631328801844,9.496612548828125
485.0,1631328970056,9.49117374420166
486.0,1631329139023,9.470930099487305
487.0,1631329308147,9.46683406829834
488.0,1631329477066,9.463915824890137
489.0,1631329644708,9.46582317352295
490.0,1631329813164,9.448433876037598
491.0,1631329981010,9.444766998291016
492.0,1631330149183,9.433276176452637
493.0,1631330317252,9.418119430541992
494.0,1631330485818,9.408346176147461
495.0,1631330653927,9.407464027404785
496.0,1631330822440,9.38100814819336
497.0,1631330990739,9.384970664978027
498.0,1631331159088,9.382733345031738
499.0,1631331327894,9.382893562316895
500.0,1631331496767,9.375520706176758
501.0,1631331665234,9.346048355102539
502.0,1631331833393,9.34915828704834
503.0,1631332001581,9.350630760192871
504.0,1631332169262,9.330168724060059
505.0,1631332337556,9.334507942199707
506.0,1631332505599,9.318906784057617
507.0,1631332673872,9.307077407836914
508.0,1631332842032,9.29864501953125
509.0,1631333009538,9.299492835998535
510.0,1631333177899,9.279641151428223
511.0,1631333346768,9.282355308532715
512.0,1631333516085,9.280244827270508
513.0,1631333684694,9.26589584350586
514.0,1631333852908,9.249213218688965
515.0,1631334021138,9.242705345153809
516.0,1631334188917,9.251073837280273
517.0,1631334357465,9.243551254272461
518.0,1631334525711,9.230748176574707
519.0,1631334694042,9.223275184631348
520.0,1631334862303,9.209087371826172
521.0,1631335030241,9.200104713439941
522.0,1631335198602,9.194883346557617
523.0,1631335366565,9.190327644348145
524.0,1631335534701,9.181803703308105
525.0,1631335703551,9.181788444519043
526.0,1631335872642,9.176118850708008
527.0,1631336041481,9.154623985290527
528.0,1631336210184,9.152301788330078
529.0,1631336378892,9.148951530456543
530.0,1631336547094,9.129647254943848
531.0,1631336715114,9.134512901306152
532.0,1631336883134,9.113076210021973
533.0,1631337050835,9.11368179321289
534.0,1631337219137,9.091719627380371
535.0,1631337387700,9.099275588989258
536.0,1631337555706,9.096880912780762
537.0,1631337723945,9.092794418334961
538.0,1631337892695,9.075516700744629
539.0,1631338061404,9.070395469665527
540.0,1631338229754,9.070365905761719
541.0,1631338398189,9.065946578979492
542.0,1631338567064,9.04109001159668
543.0,1631338735282,9.048937797546387
544.0,1631338903535,9.039273262023926
545.0,1631339071963,9.026615142822266
546.0,1631339240137,9.020837783813477
547.0,1631339408859,9.010985374450684
548.0,1631339576509,9.014017105102539
549.0,1631339744405,9.012946128845215
550.0,1631339912925,9.005202293395996
551.0,1631340082318,8.985569953918457
552.0,1631340250884,8.977864265441895
553.0,1631340419236,8.976847648620605
554.0,1631340587518,8.967524528503418
555.0,1631340755974,8.958868980407715
556.0,1631340923903,8.962687492370605
557.0,1631341091909,8.95374870300293
558.0,1631341260533,8.942290306091309
559.0,1631341428876,8.929831504821777
560.0,1631341597220,8.921935081481934
561.0,1631341765275,8.922788619995117
562.0,1631341933318,8.908838272094727
563.0,1631342101972,8.912888526916504
564.0,1631342270807,8.90826416015625
565.0,1631342439462,8.90054702758789
566.0,1631342607950,8.881636619567871
567.0,1631342775954,8.89427661895752
568.0,1631342944177,8.869997024536133
569.0,1631343112130,8.881190299987793
570.0,1631343280667,8.864141464233398
571.0,1631343448867,8.85430908203125
572.0,1631343617442,8.855451583862305
573.0,1631343785936,8.836556434631348
574.0,1631343953889,8.84340763092041
575.0,1631344121564,8.817754745483398
576.0,1631344289992,8.815240859985352
577.0,1631344458848,8.809496879577637
578.0,1631344627496,8.802165031433105
579.0,1631344795648,8.788686752319336
580.0,1631344964251,8.802363395690918
581.0,1631345132730,8.78228759765625
582.0,1631345301005,8.791606903076172
583.0,1631345469384,8.776738166809082
584.0,1631345637471,8.755950927734375
585.0,1631345805989,8.766919136047363
586.0,1631345974423,8.759203910827637
587.0,1631346142858,8.741381645202637
588.0,1631346310943,8.737248420715332
589.0,1631346479178,8.735808372497559
590.0,1631346647915,8.720816612243652
591.0,1631346816791,8.718154907226562
592.0,1631346985941,8.717087745666504
593.0,1631347154804,8.715848922729492
594.0,1631347323343,8.703826904296875
595.0,1631347491693,8.701910972595215
596.0,1631347660128,8.705022811889648
597.0,1631347828104,8.696454048156738
598.0,1631347995993,8.684563636779785
599.0,1631348163745,8.680959701538086
600.0,1631348332106,8.667411804199219
601.0,1631348500444,8.67638111114502
602.0,1631348669090,8.660006523132324
603.0,1631348836941,8.64980697631836
604.0,1631349005617,8.648073196411133
605.0,1631349174800,8.641986846923828
606.0,1631349343715,8.634747505187988
607.0,1631349512010,8.630643844604492
608.0,1631349680405,8.621072769165039
609.0,1631349848236,8.61733627319336
610.0,1631350016674,8.60662841796875
611.0,1631350184559,8.602054595947266
612.0,1631350352292,8.59319019317627
613.0,1631350520788,8.583294868469238
614.0,1631350689058,8.593737602233887
615.0,1631350857128,8.586769104003906
616.0,1631351025153,8.577790260314941
617.0,1631351193169,8.57240104675293
618.0,1631351362132,8.553678512573242
619.0,1631351531148,8.555943489074707
620.0,1631351699806,8.55296516418457
621.0,1631351868407,8.54674243927002
622.0,1631352036925,8.546972274780273
623.0,1631352205353,8.539212226867676
624.0,1631352373443,8.520480155944824
625.0,1631352541697,8.524688720703125
626.0,1631352709860,8.509243965148926
627.0,1631352877599,8.5078706741333
628.0,1631353045383,8.506589889526367
629.0,1631353213249,8.506501197814941
630.0,1631353381386,8.493471145629883
631.0,1631353549650,8.479168891906738
632.0,1631353718730,8.47588062286377
633.0,1631353887133,8.47801399230957
634.0,1631354055864,8.459912300109863
635.0,1631354224153,8.46441650390625
636.0,1631354392572,8.459808349609375
637.0,1631354560743,8.459467887878418
638.0,1631354728287,8.45193099975586
639.0,1631354896374,8.425620079040527
640.0,1631355064550,8.439948081970215
641.0,1631355232796,8.423226356506348
642.0,1631355400459,8.422767639160156
643.0,1631355568454,8.407820701599121
644.0,1631355736618,8.424507141113281
645.0,1631355904564,8.40221118927002
646.0,1631356072627,8.395462989807129
647.0,1631356240803,8.406124114990234
648.0,1631356409379,8.397903442382812
649.0,1631356578370,8.388792991638184
650.0,1631356746956,8.384634971618652
651.0,1631356915828,8.370587348937988
652.0,1631357084689,8.371097564697266
653.0,1631357253655,8.375138282775879
654.0,1631357422079,8.361876487731934
655.0,1631357590523,8.351187705993652
656.0,1631357758494,8.34184455871582
657.0,1631357926658,8.336380958557129
658.0,1631358094771,8.33846378326416
659.0,1631358262767,8.335894584655762
660.0,1631358430721,8.320490837097168
661.0,1631358598504,8.324070930480957
662.0,1631358766560,8.317638397216797
663.0,1631358934310,8.308638572692871
664.0,1631359102105,8.298855781555176
665.0,1631359271305,8.300430297851562
666.0,1631359439854,8.296923637390137
667.0,1631359608597,8.290666580200195
668.0,1631359777362,8.290650367736816
669.0,1631359945148,8.277874946594238
670.0,1631360113468,8.269413948059082
671.0,1631360281863,8.269118309020996
672.0,1631360450139,8.27081298828125
673.0,1631360618121,8.252076148986816
674.0,1631360786267,8.245057106018066
675.0,1631360954432,8.23644733428955
676.0,1631361122049,8.230392456054688
677.0,1631361290005,8.241419792175293
678.0,1631361458084,8.235811233520508
679.0,1631361625807,8.213147163391113
680.0,1631361793915,8.214469909667969
681.0,1631361962906,8.19740104675293
682.0,1631362131407,8.20963191986084
683.0,1631362300479,8.218867301940918
684.0,1631362468590,8.212165832519531
685.0,1631362636878,8.186860084533691
686.0,1631362805024,8.192463874816895
687.0,1631362973346,8.179654121398926
688.0,1631363141330,8.180451393127441
689.0,1631363309683,8.169201850891113
690.0,1631363477408,8.169580459594727
691.0,1631363645156,8.161352157592773
692.0,1631363813051,8.167705535888672
693.0,1631363981186,8.153297424316406
694.0,1631364148993,8.144364356994629
695.0,1631364316671,8.144590377807617
696.0,1631364484549,8.142549514770508
697.0,1631364652701,8.134891510009766
698.0,1631364820652,8.126317024230957
699.0,1631364989604,8.123284339904785
700.0,1631365158640,8.122994422912598
701.0,1631365327392,8.110414505004883
702.0,1631365495992,8.110483169555664
703.0,1631365664389,8.098835945129395
704.0,1631365832453,8.103629112243652
705.0,1631366000972,8.09585189819336
706.0,1631366169306,8.085164070129395
707.0,1631366337667,8.081851959228516
708.0,1631366506183,8.073915481567383
709.0,1631366674054,8.077756881713867
710.0,1631366842554,8.067924499511719
711.0,1631367010242,8.057578086853027
712.0,1631367178548,8.063590049743652
713.0,1631367346377,8.06009578704834
714.0,1631367514981,8.053424835205078
715.0,1631367683151,8.052438735961914
716.0,1631367851048,8.041694641113281
717.0,1631368019066,8.026636123657227
718.0,1631368187242,8.034318923950195
719.0,1631368356155,8.022753715515137
720.0,1631368525241,8.020846366882324
721.0,1631368693932,8.014751434326172
722.0,1631368862614,8.005712509155273
723.0,1631369030799,8.004270553588867
724.0,1631369199077,8.000377655029297
725.0,1631369367266,7.999627113342285
726.0,1631369535142,8.000589370727539
727.0,1631369703958,7.980391025543213
728.0,1631369872295,7.982670307159424
729.0,1631370040601,7.987968921661377
730.0,1631370209106,7.968651294708252
731.0,1631370377372,7.966845512390137
732.0,1631370545390,7.96879768371582
733.0,1631370714245,7.964527130126953
734.0,1631370882527,7.9524102210998535
735.0,1631371050580,7.94935417175293
736.0,1631371218385,7.941736221313477
737.0,1631371386291,7.938971519470215
738.0,1631371554251,7.930344581604004
739.0,1631371722632,7.938899040222168
740.0,1631371891196,7.922481060028076
741.0,1631372059799,7.925323009490967
742.0,1631372228694,7.9041924476623535
743.0,1631372397770,7.897764682769775
744.0,1631372566471,7.907491207122803
745.0,1631372734686,7.90990686416626
746.0,1631372903071,7.905219554901123
747.0,1631373071396,7.894933223724365
748.0,1631373239343,7.886462211608887
749.0,1631373407529,7.882137775421143
750.0,1631373575773,7.885919570922852
751.0,1631373743934,7.893129825592041
752.0,1631373911875,7.869976997375488
753.0,1631374080033,7.856555461883545
754.0,1631374248191,7.857975482940674
755.0,1631374416537,7.864159107208252
756.0,1631374584424,7.851073741912842
757.0,1631374753003,7.866959571838379
758.0,1631374920991,7.851111888885498
759.0,1631375088958,7.835062503814697
760.0,1631375257672,7.836483955383301
761.0,1631375427103,7.827630996704102
762.0,1631375596370,7.825711250305176
763.0,1631375765403,7.816990375518799
764.0,1631375934215,7.811895847320557
765.0,1631376103179,7.820060729980469
766.0,1631376271953,7.797825336456299
767.0,1631376440084,7.798513412475586
768.0,1631376608109,7.8000593185424805
769.0,1631376776438,7.800307273864746
770.0,1631376944687,7.802994728088379
771.0,1631377113021,7.783988952636719
772.0,1631377281386,7.7858147621154785
773.0,1631377449675,7.783889293670654
774.0,1631377618245,7.7613844871521
775.0,1631377786922,7.755690574645996
776.0,1631377955088,7.772060394287109
777.0,1631378123295,7.761145114898682
778.0,1631378291837,7.7637763023376465
779.0,1631378460162,7.765616416931152
780.0,1631378628918,7.743070125579834
781.0,1631378798015,7.742995262145996
782.0,1631378967196,7.7480244636535645
783.0,1631379136477,7.734472751617432
784.0,1631379305060,7.719606399536133
785.0,1631379473743,7.727925777435303
786.0,1631379642062,7.732797622680664
787.0,1631379810060,7.724347114562988
788.0,1631379977892,7.722724437713623
789.0,1631380146187,7.699197292327881
790.0,1631380314271,7.717409133911133
791.0,1631380482864,7.704893589019775
792.0,1631380650947,7.699206829071045
793.0,1631380819513,7.6988348960876465
794.0,1631380988059,7.68528938293457
795.0,1631381156908,7.6830315589904785
796.0,1631381325609,7.671374797821045
797.0,1631381493766,7.683509349822998
798.0,1631381662310,7.668990612030029
799.0,1631381830625,7.680024147033691
800.0,1631381998634,7.660282135009766
801.0,1631382166765,7.668550491333008
802.0,1631382334928,7.650940418243408
803.0,1631382503194,7.659093856811523
804.0,1631382671513,7.650157928466797
805.0,1631382839911,7.644382953643799
806.0,1631383008092,7.6296305656433105
807.0,1631383176139,7.627106666564941
808.0,1631383345301,7.636385917663574
809.0,1631383513978,7.627224922180176
810.0,1631383682692,7.631837844848633
811.0,1631383851036,7.617303848266602
812.0,1631384019311,7.615295886993408
813.0,1631384188052,7.6093010902404785
814.0,1631384356102,7.612468242645264
815.0,1631384524650,7.6044745445251465
816.0,1631384693372,7.610591411590576
817.0,1631384862046,7.5896897315979
818.0,1631385030444,7.577688694000244
819.0,1631385198392,7.583070278167725
820.0,1631385366369,7.577399253845215
821.0,1631385534755,7.574665546417236
822.0,1631385703887,7.570569038391113
823.0,1631385872744,7.5784687995910645
824.0,1631386042048,7.559802055358887
825.0,1631386210384,7.5560784339904785
826.0,1631386378443,7.5547895431518555
827.0,1631386546783,7.559356212615967
828.0,1631386714915,7.547549247741699
829.0,1631386883087,7.546180725097656
830.0,1631387051336,7.538274765014648
831.0,1631387219896,7.5423264503479
832.0,1631387388221,7.531634330749512
833.0,1631387556053,7.525392532348633
834.0,1631387724167,7.523797988891602
835.0,1631387892628,7.518106460571289
836.0,1631388060994,7.522884845733643
837.0,1631388229660,7.513441562652588
838.0,1631388399037,7.518429279327393
839.0,1631388567547,7.521888256072998
840.0,1631388736188,7.505396366119385
841.0,1631388904334,7.497612476348877
842.0,1631389072480,7.504117965698242
843.0,1631389240625,7.480178356170654
844.0,1631389408845,7.49284029006958
845.0,1631389576789,7.492527484893799
846.0,1631389744759,7.472920894622803
847.0,1631389912414,7.471139430999756
848.0,1631390080460,7.458181381225586
849.0,1631390248572,7.471077919006348
850.0,1631390417536,7.4591450691223145
851.0,1631390586385,7.46159553527832
852.0,1631390755471,7.456332206726074
853.0,1631390923824,7.4607977867126465
854.0,1631391091714,7.449519634246826
855.0,1631391259844,7.446177005767822
856.0,1631391428115,7.444391250610352
857.0,1631391596461,7.430703639984131
858.0,1631391764639,7.439801216125488
859.0,1631391932680,7.433271408081055
860.0,1631392101022,7.431766510009766
861.0,1631392269442,7.425820827484131
862.0,1631392437350,7.420276641845703
863.0,1631392604891,7.409134387969971
864.0,1631392772790,7.413431644439697
865.0,1631392941115,7.4216694831848145
866.0,1631393109824,7.397720813751221
867.0,1631393278234,7.394531726837158
868.0,1631393446450,7.397284507751465
869.0,1631393614753,7.3963470458984375
870.0,1631393782911,7.394280910491943
871.0,1631393951055,7.373030662536621
872.0,1631394119372,7.3894195556640625
873.0,1631394287573,7.3762125968933105
874.0,1631394455982,7.38258171081543
875.0,1631394624259,7.383906841278076
876.0,1631394792271,7.366177082061768
877.0,1631394960607,7.370352745056152
878.0,1631395128485,7.356497764587402
879.0,1631395297625,7.353332996368408
880.0,1631395467215,7.350543975830078
881.0,1631395635786,7.336401462554932
882.0,1631395804019,7.350529670715332
883.0,1631395972322,7.342103004455566
884.0,1631396140573,7.345993995666504
885.0,1631396308616,7.3304948806762695
886.0,1631396476943,7.3260393142700195
887.0,1631396645326,7.324284076690674
888.0,1631396813153,7.318661212921143
889.0,1631396981266,7.321901321411133
890.0,1631397148884,7.328155517578125
891.0,1631397316881,7.319076061248779
892.0,1631397485821,7.306297779083252
893.0,1631397654977,7.309905052185059
894.0,1631397823541,7.3019304275512695
895.0,1631397991725,7.307709217071533
896.0,1631398160495,7.299346446990967
897.0,1631398328851,7.2834038734436035
898.0,1631398496767,7.29243278503418
899.0,1631398664578,7.285457134246826
900.0,1631398832623,7.296744346618652
901.0,1631399000885,7.281115531921387
902.0,1631399168778,7.27690315246582
903.0,1631399336796,7.265174865722656
904.0,1631399504945,7.274315357208252
905.0,1631399672943,7.264837265014648
906.0,1631399841998,7.27032995223999
907.0,1631400011026,7.271740913391113
908.0,1631400179778,7.246490478515625
909.0,1631400348222,7.2590532302856445
910.0,1631400516368,7.253188133239746
911.0,1631400683583,7.2348737716674805
912.0,1631400851664,7.232061862945557
913.0,1631401020072,7.242308139801025
914.0,1631401188479,7.233564376831055
915.0,1631401356523,7.225886344909668
916.0,1631401524723,7.224563121795654
917.0,1631401693327,7.225639343261719
918.0,1631401861839,7.218709468841553
919.0,1631402030676,7.221282005310059
920.0,1631402199266,7.2114644050598145
921.0,1631402367382,7.21348762512207
922.0,1631402535778,7.1901350021362305
923.0,1631402704160,7.190770149230957
924.0,1631402872139,7.1950507164001465
925.0,1631403040288,7.194588661193848
926.0,1631403208346,7.197399616241455
927.0,1631403376691,7.196558952331543
928.0,1631403545238,7.184149742126465
929.0,1631403713164,7.176787853240967
930.0,1631403881012,7.1784281730651855
931.0,1631404050778,7.167132377624512
932.0,1631404219676,7.174426555633545
933.0,1631404388787,7.170269966125488
934.0,1631404557151,7.1546630859375
935.0,1631404725279,7.165317535400391
936.0,1631404893281,7.175464630126953
937.0,1631405061495,7.159303188323975
938.0,1631405229174,7.154378414154053
939.0,1631405397524,7.153964042663574
940.0,1631405565910,7.126418590545654
941.0,1631405733676,7.136515140533447
942.0,1631405901057,7.121424674987793
943.0,1631406068715,7.132624626159668
944.0,1631406236850,7.134223461151123
945.0,1631406407626,7.126058578491211
946.0,1631406577754,7.1148905754089355
947.0,1631406747813,7.1208882331848145
948.0,1631406917561,7.120639324188232
949.0,1631407087178,7.1086201667785645
950.0,1631407257541,7.1157073974609375
951.0,1631407427974,7.108060359954834
952.0,1631407598336,7.122298240661621
953.0,1631407768611,7.096695899963379
954.0,1631407938908,7.106933116912842
955.0,1631408109542,7.085109710693359
956.0,1631408279905,7.095040798187256
957.0,1631408450647,7.097701549530029
958.0,1631408621351,7.073922157287598
959.0,1631408791831,7.086261749267578
960.0,1631408961648,7.083986282348633
961.0,1631409132462,7.077897071838379
962.0,1631409302738,7.084350109100342
963.0,1631409473305,7.063812255859375
964.0,1631409643941,7.053635120391846
965.0,1631409814471,7.065861701965332
966.0,1631409984803,7.060887336730957
967.0,1631410155570,7.054251670837402
968.0,1631410326289,7.040139675140381
969.0,1631410496943,7.044888019561768
970.0,1631410668600,7.05169153213501
971.0,1631410839458,7.037869453430176
972.0,1631411010522,7.040523529052734
973.0,1631411180236,7.052355766296387
974.0,1631411350677,7.026961803436279
975.0,1631411520881,7.018974304199219
976.0,1631411691669,7.024481773376465
977.0,1631411862429,7.030029773712158
978.0,1631412033380,7.009976387023926
979.0,1631412204534,7.025449275970459
980.0,1631412374225,7.023010730743408
981.0,1631412544249,7.011758327484131
982.0,1631412717877,7.005490779876709
983.0,1631412889643,7.0063276290893555
984.0,1631413061375,7.007379531860352
985.0,1631413234003,6.993566036224365
986.0,1631413405129,6.992177486419678
987.0,1631413575640,6.991748809814453
988.0,1631413746129,6.9888715744018555
989.0,1631413916223,6.990178108215332
990.0,1631414087466,6.9809889793396
991.0,1631414258188,6.986200332641602
992.0,1631414428726,6.988373756408691
993.0,1631414599536,6.974416732788086
994.0,1631414770934,6.978193759918213
995.0,1631414942017,6.970234394073486
996.0,1631415113399,6.970008850097656
997.0,1631415284884,6.959004878997803
998.0,1631415455664,6.9565911293029785
999.0,1631415626068,6.9598469734191895


==> figs/appendix/loss/ffhq256_173.csv <==
0.0,1632445713375,1807.8935546875
1.0,1632447439696,1218.04296875
2.0,1632449165044,1125.2318115234375
3.0,1632450889911,1076.94140625
4.0,1632452615789,1046.2958984375
5.0,1632454340049,1025.47216796875
6.0,1632456062206,1009.0402221679688
7.0,1632457784599,996.247314453125
8.0,1632459508013,985.5643310546875
9.0,1632461234788,976.2285766601562
10.0,1632462959248,968.9953002929688
11.0,1632464683382,962.9006958007812
12.0,1632466406858,956.67138671875
13.0,1632468128000,951.6490478515625
14.0,1632469852513,946.7745361328125
15.0,1632471577110,943.1444702148438
16.0,1632473304451,939.1102294921875
17.0,1632475027912,935.3092041015625
18.0,1632476753069,931.8966064453125
19.0,1632478476906,928.4368896484375
20.0,1632480198748,925.2294921875
21.0,1632481923478,922.841552734375
22.0,1632483649614,919.95556640625
23.0,1632485378112,918.12548828125
24.0,1632487101310,915.9054565429688
25.0,1632488822633,913.6456298828125
26.0,1632490547178,911.1213989257812
27.0,1632492271173,909.0732421875
28.0,1632493993185,906.9811401367188
29.0,1632495717020,904.7835083007812
30.0,1632497441404,903.20947265625
31.0,1632499163827,901.1312866210938
32.0,1632500886825,899.4784545898438
33.0,1632502608980,897.5841064453125
34.0,1632504332660,895.5889282226562
35.0,1632506056707,894.2802124023438
36.0,1632507777656,892.28662109375
37.0,1632509500767,891.0394897460938
38.0,1632511221710,888.8770141601562
39.0,1632512944416,887.5814208984375
40.0,1632514668278,886.02734375
41.0,1632516391122,884.2538452148438
42.0,1632518113519,883.1060791015625
43.0,1632519837449,881.2471923828125
44.0,1632521561503,879.3770141601562
45.0,1632523283692,878.213623046875
46.0,1632525006467,876.69677734375
47.0,1632526729855,875.3488159179688
48.0,1632528452562,873.985595703125
49.0,1632530177389,871.8169555664062
50.0,1632531902243,870.374755859375
51.0,1632533627799,869.418701171875
52.0,1632535352202,867.9596557617188
53.0,1632537078015,866.4161376953125
54.0,1632538800380,865.1134643554688
55.0,1632540523942,864.1476440429688
56.0,1632542248063,862.1244506835938
57.0,1632543971531,860.6488647460938
58.0,1632545695390,859.5226440429688
59.0,1632547419063,857.9710083007812
60.0,1632549143595,856.154541015625
61.0,1632550867526,854.944580078125
62.0,1632552592635,853.82958984375
63.0,1632554317155,852.4385375976562
64.0,1632556041332,851.24267578125
65.0,1632557764921,849.9622802734375
66.0,1632559487496,848.5157470703125
67.0,1632561213275,847.2633056640625
68.0,1632562938975,845.3202514648438
69.0,1632564662206,843.999755859375
70.0,1632566387131,842.6973876953125
71.0,1632568112128,841.32080078125
72.0,1632569836634,840.16552734375
73.0,1632571560267,838.7977294921875
74.0,1632573284043,837.4094848632812
75.0,1632575011240,835.84814453125
76.0,1632576736612,834.4628295898438
77.0,1632578461547,833.1954956054688
78.0,1632580185101,832.0072021484375
79.0,1632581909406,830.6364135742188
80.0,1632583631376,829.13427734375
81.0,1632585356198,827.9119262695312
82.0,1632587079668,826.3126831054688
83.0,1632588802276,825.0614013671875
84.0,1632590526979,823.80322265625
85.0,1632592250751,822.5374145507812
86.0,1632593973739,821.1689453125
87.0,1632595698095,819.49560546875
88.0,1632597420152,818.5877685546875
89.0,1632599141927,817.0069580078125
90.0,1632600866370,815.65087890625
91.0,1632602590591,814.1790771484375
92.0,1632604312346,813.527587890625
93.0,1632606038051,811.7984008789062
94.0,1632607762337,810.5355224609375
95.0,1632609488447,809.2305297851562
96.0,1632611212509,807.788330078125
97.0,1632612936693,806.6470336914062
98.0,1632614661684,805.33203125
99.0,1632616385225,804.3115234375
100.0,1632618108201,802.5742797851562
101.0,1632619832846,801.5701293945312
102.0,1632621557039,800.4159545898438
103.0,1632623281090,798.6405029296875
104.0,1632625003503,797.6885375976562
105.0,1632626726511,796.4718017578125
106.0,1632628448483,795.2532348632812
107.0,1632630172011,794.1174926757812
108.0,1632631898654,792.9547729492188
109.0,1632633623718,791.2909545898438
110.0,1632635347330,790.1668701171875
111.0,1632637070892,789.6390380859375
112.0,1632638795090,788.1492309570312
113.0,1632640520941,787.0225219726562
114.0,1632642245765,785.7392578125
115.0,1632643969810,784.39990234375
116.0,1632645695175,783.3255004882812
117.0,1632647418983,782.2786254882812
118.0,1632649143005,780.7587280273438
119.0,1632650868362,779.8090209960938
120.0,1632652592168,778.3976440429688
121.0,1632654316621,777.0
122.0,1632656040417,776.0430297851562
123.0,1632657763695,775.0826416015625
124.0,1632659486342,773.9033203125
125.0,1632661211871,772.5678100585938
126.0,1632662934428,771.81201171875
127.0,1632664658189,770.6439208984375
128.0,1632666380636,769.1891479492188
129.0,1632668103816,768.1689453125
130.0,1632669828221,767.0269775390625
131.0,1632671551635,765.882080078125
132.0,1632673274132,764.684326171875
133.0,1632674997007,763.662841796875
134.0,1632676722709,762.727783203125
135.0,1632678445396,761.441650390625
136.0,1632680168561,760.5763549804688
137.0,1632681891916,759.2808227539062
138.0,1632683615726,758.489501953125
139.0,1632685336956,757.2565307617188
140.0,1632687061657,756.1873168945312
141.0,1632688783975,755.265869140625
142.0,1632690507618,753.8378295898438
143.0,1632692230765,753.2227783203125
144.0,1632693951584,752.3635864257812
145.0,1632695674330,750.9852294921875
146.0,1632697398178,749.8863525390625
147.0,1632699123623,748.8613891601562
148.0,1632700846260,747.8690185546875
149.0,1632702570324,746.9557495117188
150.0,1632704295220,745.9307861328125
151.0,1632706019294,744.9017333984375
152.0,1632707740799,743.9285888671875
153.0,1632709465093,742.9307861328125
154.0,1632711188208,742.1558837890625
155.0,1632712913813,740.5680541992188
156.0,1632714638573,739.60009765625
157.0,1632716364944,739.0946044921875
158.0,1632718090856,738.005859375
159.0,1632719815266,737.1181640625
160.0,1632721540211,735.6993408203125
161.0,1632723263113,734.8869018554688
162.0,1632724988593,734.1052856445312
163.0,1632726712491,733.2835693359375
164.0,1632728437007,732.0174560546875
165.0,1632730160319,731.1473999023438
166.0,1632731885775,730.3016967773438
167.0,1632733608773,729.1705322265625
168.0,1632735330503,728.102294921875
169.0,1632737056727,727.8091430664062
170.0,1632738780573,726.1982421875
171.0,1632740505747,725.643798828125
172.0,1632742230447,724.7984619140625
173.0,1632743952668,723.6078491210938
174.0,1632745676461,723.0635375976562
175.0,1632747400644,721.912841796875
176.0,1632749124128,721.087890625
177.0,1632750847157,720.3943481445312
178.0,1632752570857,719.5570068359375
179.0,1632754292115,718.3172607421875
180.0,1632756015137,717.6353759765625
181.0,1632757739002,716.4903564453125
182.0,1632759461427,715.7645874023438
183.0,1632761184012,715.129150390625
184.0,1632762907979,714.2073974609375
185.0,1632764631589,713.4644165039062
186.0,1632766357847,712.284912109375
187.0,1632768079854,711.30615234375
188.0,1632769802847,710.8543090820312
189.0,1632771526461,709.725341796875
190.0,1632773250938,709.0216064453125
191.0,1632774975745,708.5379638671875
192.0,1632776698673,707.4171142578125
193.0,1632778421317,706.3103637695312
194.0,1632780143244,705.6558227539062
195.0,1632781865818,704.7869873046875
196.0,1632783587249,704.1343383789062
197.0,1632785311005,703.3616333007812
198.0,1632787033430,702.5414428710938
199.0,1632788756810,701.722412109375
200.0,1632790479724,700.6399536132812
201.0,1632792202529,700.1113891601562
202.0,1632793926175,699.294921875
203.0,1632795648478,698.2198486328125
204.0,1632797371704,697.5830688476562
205.0,1632799093666,696.8259887695312
206.0,1632800817770,696.2118530273438
207.0,1632802541934,695.2608032226562
208.0,1632804264779,694.441162109375
209.0,1632805989002,693.4132690429688
210.0,1632807712721,693.1538696289062
211.0,1632809437612,691.9017333984375
212.0,1632811160528,691.5670776367188
213.0,1632812884566,690.3732299804688
214.0,1632814607135,689.7044067382812
215.0,1632816331030,689.2933349609375
216.0,1632818053467,688.2855224609375
217.0,1632819777721,687.70166015625
218.0,1632821502979,686.9803466796875
219.0,1632823226045,686.1617431640625
220.0,1632824951107,685.670166015625
221.0,1632826674336,684.9932250976562
222.0,1632828400537,684.051513671875
223.0,1632830124799,683.3690795898438
224.0,1632831847967,682.2613525390625
225.0,1632833570538,681.7432250976562
226.0,1632835293947,680.9756469726562
227.0,1632837016829,680.2373657226562
228.0,1632838740216,679.584228515625
229.0,1632840462702,678.7650756835938
230.0,1632842186696,677.9494018554688
231.0,1632843909319,677.4002075195312
232.0,1632845631222,676.866943359375
233.0,1632847352399,675.8272705078125
234.0,1632849073678,675.8328857421875
235.0,1632850793653,674.51953125
236.0,1632852515098,674.1840209960938
237.0,1632854236439,673.2859497070312
238.0,1632855959307,672.595703125
239.0,1632857679824,672.0645751953125
240.0,1632859402495,671.20263671875
241.0,1632861125636,670.5557861328125
242.0,1632862849481,669.9132690429688
243.0,1632864572867,669.6463012695312
244.0,1632866294730,668.9391479492188
245.0,1632868017360,667.982177734375
246.0,1632869738175,667.6258544921875
247.0,1632871458926,666.7235717773438
248.0,1632873182628,666.0423583984375
249.0,1632874905909,665.4829711914062


==> figs/appendix/loss/mnist_104.csv <==
0.0,1631581017234,23.441986083984375
1.0,1631581230749,5.933467388153076
2.0,1631581443284,4.778384685516357
3.0,1631581655744,4.1703782081604
4.0,1631581869785,3.752765417098999
5.0,1631582082034,3.470740556716919
6.0,1631582294868,3.2647929191589355
7.0,1631582507553,3.1277244091033936
8.0,1631582720377,3.0276975631713867
9.0,1631582932959,2.953697681427002
10.0,1631583145598,2.891446352005005
11.0,1631583358397,2.8293895721435547
12.0,1631583571708,2.7948904037475586
13.0,1631583784019,2.753791332244873
14.0,1631583996734,2.71777606010437
15.0,1631584209447,2.682861566543579
16.0,1631584422437,2.6586666107177734
17.0,1631584635075,2.6311593055725098
18.0,1631584848186,2.6121466159820557
19.0,1631585061188,2.5843989849090576
20.0,1631585274107,2.566652536392212
21.0,1631585486765,2.5545670986175537
22.0,1631585699892,2.5365846157073975
23.0,1631585912508,2.519911527633667
24.0,1631586125397,2.5089950561523438
25.0,1631586337980,2.4881033897399902
26.0,1631586550730,2.477705240249634
27.0,1631586763425,2.468494176864624
28.0,1631586979000,2.4529969692230225
29.0,1631587191968,2.4480292797088623
30.0,1631587405079,2.4371445178985596
31.0,1631587617911,2.4295880794525146
32.0,1631587830490,2.4196481704711914
33.0,1631588043032,2.4102180004119873
34.0,1631588255857,2.4028077125549316
35.0,1631588468048,2.389599561691284
36.0,1631588680758,2.3853049278259277
37.0,1631588898267,2.371994733810425
38.0,1631589111958,2.364563226699829
39.0,1631589324702,2.3572957515716553
40.0,1631589537232,2.3505215644836426
41.0,1631589750830,2.34362530708313
42.0,1631589963390,2.339188814163208
43.0,1631590176823,2.3320999145507812
44.0,1631590389389,2.3226654529571533
45.0,1631590602307,2.3192429542541504
46.0,1631590815482,2.3103206157684326
47.0,1631591027864,2.305359363555908
48.0,1631591240297,2.299349308013916
49.0,1631591453491,2.295064687728882
50.0,1631591666134,2.288074016571045
51.0,1631591883663,2.2850823402404785
52.0,1631592096126,2.280306816101074
53.0,1631592309149,2.2731733322143555
54.0,1631592522150,2.26859188079834
55.0,1631592735186,2.2641761302948
56.0,1631592948539,2.259845495223999
57.0,1631593161832,2.2565035820007324
58.0,1631593374574,2.25005841255188
59.0,1631593587045,2.243229866027832
60.0,1631593799711,2.2466514110565186
61.0,1631594012392,2.238016128540039
62.0,1631594224845,2.2366340160369873
63.0,1631594437678,2.2291669845581055
64.0,1631594650636,2.2300469875335693
65.0,1631594865158,2.223473072052002
66.0,1631595077952,2.2204227447509766
67.0,1631595290544,2.2186508178710938
68.0,1631595503077,2.2127647399902344
69.0,1631595715897,2.209764242172241
70.0,1631595928695,2.201307535171509
71.0,1631596141750,2.2051167488098145
72.0,1631596354567,2.20307993888855
73.0,1631596567791,2.195939064025879
74.0,1631596782236,2.1912989616394043
75.0,1631596995964,2.1890928745269775
76.0,1631597209396,2.1888163089752197
77.0,1631597422129,2.1829895973205566
78.0,1631597637030,2.179983377456665
79.0,1631597849558,2.18011212348938
80.0,1631598062595,2.1803832054138184
81.0,1631598275713,2.1706395149230957
82.0,1631598488555,2.172492742538452
83.0,1631598701142,2.1693265438079834
84.0,1631598914411,2.165095806121826
85.0,1631599127268,2.167438268661499
86.0,1631599340652,2.1614949703216553
87.0,1631599553187,2.1587207317352295
88.0,1631599768778,2.154615879058838
89.0,1631599981493,2.1569783687591553
90.0,1631600194575,2.149129629135132
91.0,1631600407241,2.1511056423187256
92.0,1631600620685,2.148803949356079
93.0,1631600834478,2.14267635345459
94.0,1631601047497,2.139528512954712
95.0,1631601260352,2.139202356338501
96.0,1631601473031,2.136378288269043
97.0,1631601686047,2.1368799209594727
98.0,1631601899085,2.133363723754883
99.0,1631602111701,2.131654977798462
100.0,1631602324465,2.1246044635772705
101.0,1631602537299,2.1282708644866943
102.0,1631602752759,2.1235175132751465
103.0,1631602965567,2.1234657764434814
104.0,1631603178625,2.123136281967163
105.0,1631603391343,2.1170578002929688
106.0,1631603604372,2.1165523529052734
107.0,1631603817299,2.114746570587158
108.0,1631604029929,2.114489793777466
109.0,1631604243110,2.114630699157715
110.0,1631604455995,2.1118619441986084
111.0,1631604668416,2.1082346439361572
112.0,1631604880923,2.1032769680023193
113.0,1631605093299,2.1031649112701416
114.0,1631605306572,2.1021041870117188
115.0,1631605519516,2.100865602493286
116.0,1631605736663,2.098060131072998
117.0,1631605949595,2.0955469608306885
118.0,1631606162514,2.0918917655944824
119.0,1631606375853,2.092101573944092
120.0,1631606588679,2.0919768810272217
121.0,1631606801605,2.088972568511963
122.0,1631607015045,2.088212013244629
123.0,1631607228209,2.084585189819336
124.0,1631607440866,2.0851547718048096
125.0,1631607654409,2.083601951599121
126.0,1631607867422,2.0817339420318604
127.0,1631608080115,2.0818021297454834
128.0,1631608293155,2.0769293308258057
129.0,1631608506336,2.0760743618011475
130.0,1631608723955,2.071866273880005
131.0,1631608937136,2.0738675594329834
132.0,1631609150070,2.0732364654541016
133.0,1631609362907,2.0706028938293457
134.0,1631609577126,2.068814754486084
135.0,1631609789616,2.067044496536255
136.0,1631610002592,2.06331205368042
137.0,1631610215376,2.0593717098236084
138.0,1631610428451,2.062469482421875
139.0,1631610641633,2.0600736141204834
140.0,1631610854465,2.0576698780059814
141.0,1631611067726,2.0563931465148926
142.0,1631611280307,2.0539937019348145
143.0,1631611493629,2.0551047325134277
144.0,1631611712911,2.052295684814453
145.0,1631611925244,2.0517995357513428
146.0,1631612138061,2.0493130683898926
147.0,1631612350796,2.048222064971924
148.0,1631612563627,2.0479297637939453
149.0,1631612776269,2.046018123626709
150.0,1631612989415,2.0419435501098633
151.0,1631613201840,2.0463950634002686
152.0,1631613414195,2.041929006576538
153.0,1631613627564,2.0348095893859863
154.0,1631613840144,2.04030704498291
155.0,1631614052889,2.035395383834839
156.0,1631614265615,2.034048080444336
157.0,1631614478291,2.032311201095581
158.0,1631614694514,2.032254934310913
159.0,1631614907312,2.0308806896209717
160.0,1631615120173,2.029953956604004
161.0,1631615332997,2.026153802871704
162.0,1631615546494,2.0231683254241943
163.0,1631615759580,2.02246356010437
164.0,1631615972407,2.022847890853882
165.0,1631616185191,2.018320083618164
166.0,1631616397837,2.0205211639404297
167.0,1631616611072,2.0170607566833496
168.0,1631616825298,2.0172841548919678
169.0,1631617037987,2.0184872150421143
170.0,1631617251421,2.012314558029175
171.0,1631617464118,2.012308359146118
172.0,1631617677291,2.010549783706665
173.0,1631617890215,2.012413501739502
174.0,1631618103130,2.009185791015625
175.0,1631618315877,2.0077903270721436
176.0,1631618528826,2.0029468536376953
177.0,1631618741847,2.0064826011657715
178.0,1631618954544,2.004291296005249
179.0,1631619167719,1.999794602394104
180.0,1631619380402,2.002903461456299
181.0,1631619593073,1.9964141845703125
182.0,1631619805727,1.9958112239837646
183.0,1631620018662,1.9937087297439575
184.0,1631620231233,1.9934096336364746
185.0,1631620443733,1.9911229610443115
186.0,1631620657306,1.990592360496521
187.0,1631620870530,1.9915729761123657
188.0,1631621083583,1.9906011819839478
189.0,1631621296415,1.9861927032470703
190.0,1631621509312,1.9888907670974731
191.0,1631621725664,1.9847497940063477
192.0,1631621938067,1.9848246574401855
193.0,1631622151471,1.9804484844207764
194.0,1631622364371,1.9809447526931763
195.0,1631622577571,1.9789857864379883
196.0,1631622790425,1.97724187374115
197.0,1631623004287,1.9733340740203857
198.0,1631623216940,1.9763638973236084
199.0,1631623429759,1.9706125259399414
200.0,1631623646932,1.971140742301941
201.0,1631623859362,1.9709473848342896
202.0,1631624072387,1.9671945571899414
203.0,1631624285354,1.9667134284973145
204.0,1631624498221,1.9643781185150146
205.0,1631624710827,1.965630054473877
206.0,1631624923864,1.966083288192749
207.0,1631625137014,1.9633549451828003
208.0,1631625351452,1.9599906206130981
209.0,1631625564056,1.960099220275879
210.0,1631625777137,1.9583275318145752
211.0,1631625990310,1.9519883394241333
212.0,1631626203668,1.9540308713912964
213.0,1631626416752,1.9529610872268677
214.0,1631626635019,1.9553577899932861
215.0,1631626847695,1.951534390449524
216.0,1631627061253,1.9501879215240479
217.0,1631627274142,1.9468027353286743
218.0,1631627486897,1.9474180936813354
219.0,1631627699681,1.9439295530319214
220.0,1631627912605,1.947048306465149
221.0,1631628125491,1.9421310424804688
222.0,1631628338251,1.9392735958099365
223.0,1631628551228,1.9417039155960083
224.0,1631628764171,1.9371538162231445
225.0,1631628977478,1.935573935508728
226.0,1631629190566,1.9357328414916992
227.0,1631629403312,1.934421181678772
228.0,1631629620801,1.930534839630127
229.0,1631629834352,1.9307026863098145
230.0,1631630047643,1.9299286603927612
231.0,1631630260674,1.929131269454956
232.0,1631630473548,1.92536461353302
233.0,1631630686373,1.9233648777008057
234.0,1631630899761,1.9267661571502686
235.0,1631631112764,1.9219032526016235
236.0,1631631326512,1.9218342304229736
237.0,1631631539107,1.9213753938674927
238.0,1631631751891,1.9172730445861816
239.0,1631631964674,1.9180169105529785
240.0,1631632177499,1.9190479516983032
241.0,1631632390245,1.9163113832473755
242.0,1631632602665,1.914110779762268
243.0,1631632816462,1.9135143756866455
244.0,1631633029189,1.9129678010940552
245.0,1631633242202,1.9088283777236938
246.0,1631633454834,1.9093687534332275
247.0,1631633667506,1.905174970626831
248.0,1631633880321,1.9061145782470703
249.0,1631634093359,1.9042134284973145
250.0,1631634306798,1.904585838317871
251.0,1631634521047,1.9044820070266724
252.0,1631634733485,1.900808334350586
253.0,1631634946251,1.8989553451538086
254.0,1631635158807,1.896211862564087
255.0,1631635372088,1.89839768409729
256.0,1631635584640,1.8947011232376099
257.0,1631635797306,1.8933827877044678
258.0,1631636010054,1.892029047012329
259.0,1631636223025,1.8898775577545166
260.0,1631636435711,1.8872883319854736
261.0,1631636648827,1.885419487953186
262.0,1631636861473,1.8846923112869263
263.0,1631637074644,1.8862131834030151
264.0,1631637287492,1.8818793296813965
265.0,1631637504522,1.8803654909133911
266.0,1631637717107,1.8827593326568604
267.0,1631637930144,1.8820430040359497
268.0,1631638142803,1.8785266876220703
269.0,1631638355597,1.8765450716018677
270.0,1631638568395,1.8760120868682861
271.0,1631638780928,1.8721520900726318
272.0,1631638993715,1.8716899156570435
273.0,1631639206622,1.8704065084457397
274.0,1631639419438,1.8719269037246704
275.0,1631639632333,1.8681575059890747
276.0,1631639845574,1.8667943477630615
277.0,1631640058631,1.870984673500061
278.0,1631640272617,1.8652371168136597
279.0,1631640489742,1.864381194114685
280.0,1631640702481,1.8645962476730347
281.0,1631640915363,1.8570144176483154
282.0,1631641128453,1.858193278312683
283.0,1631641341592,1.863587498664856
284.0,1631641554608,1.8554983139038086
285.0,1631641767728,1.855014443397522
286.0,1631641980449,1.8534659147262573
287.0,1631642193194,1.8494079113006592
288.0,1631642406063,1.851710557937622
289.0,1631642618873,1.8544586896896362
290.0,1631642831620,1.8469842672348022
291.0,1631643044765,1.8475569486618042
292.0,1631643257387,1.846652626991272
293.0,1631643469995,1.8443183898925781
294.0,1631643682960,1.845026969909668
295.0,1631643896500,1.8415418863296509
296.0,1631644109926,1.844265341758728
297.0,1631644322817,1.839165210723877
298.0,1631644536438,1.838584542274475
299.0,1631644749014,1.8387062549591064
300.0,1631644962130,1.8362149000167847
301.0,1631645175064,1.8360309600830078
302.0,1631645392407,1.832140326499939
303.0,1631645605479,1.8324061632156372
304.0,1631645818499,1.8323549032211304
305.0,1631646031185,1.8293042182922363
306.0,1631646244514,1.8270838260650635
307.0,1631646457279,1.8251419067382812
308.0,1631646670406,1.8241534233093262
309.0,1631646884376,1.8225263357162476
310.0,1631647097028,1.8251407146453857
311.0,1631647310412,1.8184752464294434
312.0,1631647523449,1.8191508054733276
313.0,1631647736257,1.8190232515335083
314.0,1631647948776,1.8169692754745483
315.0,1631648161473,1.8124412298202515
316.0,1631648378896,1.8146779537200928
317.0,1631648591647,1.8120806217193604
318.0,1631648805329,1.8113231658935547
319.0,1631649018340,1.8124884366989136
320.0,1631649231434,1.8063702583312988
321.0,1631649444219,1.8089240789413452
322.0,1631649657344,1.8043333292007446
323.0,1631649871132,1.8038699626922607
324.0,1631650084324,1.801669955253601
325.0,1631650296819,1.8000060319900513
326.0,1631650509795,1.7989766597747803
327.0,1631650722536,1.8005226850509644
328.0,1631650935530,1.7966827154159546
329.0,1631651148012,1.7976734638214111
330.0,1631651366027,1.7967815399169922
331.0,1631651579036,1.794418215751648
332.0,1631651792399,1.7921034097671509
333.0,1631652005517,1.7898364067077637
334.0,1631652218182,1.7908332347869873
335.0,1631652431048,1.7876296043395996
336.0,1631652644012,1.7878221273422241
337.0,1631652856931,1.7850685119628906
338.0,1631653070217,1.7841312885284424
339.0,1631653282981,1.7838702201843262
340.0,1631653495704,1.78085196018219
341.0,1631653708319,1.779022455215454
342.0,1631653921049,1.7785353660583496
343.0,1631654134026,1.7787072658538818
344.0,1631654346671,1.7785290479660034
345.0,1631654560092,1.7746158838272095
346.0,1631654772557,1.7750322818756104
347.0,1631654985325,1.7716703414916992
348.0,1631655198179,1.7688567638397217
349.0,1631655411567,1.7702631950378418
350.0,1631655624317,1.7665587663650513
351.0,1631655838195,1.76768159866333
352.0,1631656050838,1.7655071020126343
353.0,1631656263102,1.7636597156524658
354.0,1631656475694,1.7655457258224487
355.0,1631656687551,1.7598122358322144
356.0,1631656900649,1.7602986097335815
357.0,1631657114357,1.759438157081604
358.0,1631657327031,1.7534445524215698
359.0,1631657539590,1.754096269607544
360.0,1631657752926,1.7564078569412231
361.0,1631657966003,1.7542842626571655
362.0,1631658178877,1.7530111074447632
363.0,1631658392208,1.7500454187393188
364.0,1631658605005,1.749416708946228
365.0,1631658817840,1.7517825365066528
366.0,1631659031525,1.7457771301269531
367.0,1631659244243,1.7464340925216675
368.0,1631659456899,1.7448030710220337
369.0,1631659669954,1.7444508075714111
370.0,1631659882661,1.7405362129211426
371.0,1631660095273,1.7394680976867676
372.0,1631660308099,1.7359349727630615
373.0,1631660520796,1.737531304359436
374.0,1631660733611,1.7383904457092285
375.0,1631660946838,1.734130620956421
376.0,1631661164603,1.7334896326065063
377.0,1631661377197,1.731471300125122
378.0,1631661589794,1.7290362119674683
379.0,1631661802318,1.7329332828521729
380.0,1631662015011,1.72881019115448
381.0,1631662227888,1.727831482887268
382.0,1631662440727,1.7242021560668945
383.0,1631662653721,1.7238364219665527
384.0,1631662866530,1.7237110137939453
385.0,1631663079488,1.7206964492797852
386.0,1631663292010,1.7195053100585938
387.0,1631663504494,1.717117428779602
388.0,1631663717342,1.716385841369629
389.0,1631663929915,1.7156399488449097
390.0,1631664142920,1.7143399715423584
391.0,1631664355899,1.7114272117614746
392.0,1631664569472,1.713546633720398
393.0,1631664784112,1.7098829746246338
394.0,1631664997193,1.7081379890441895
395.0,1631665209847,1.7067019939422607
396.0,1631665422727,1.7073354721069336
397.0,1631665635594,1.7035162448883057
398.0,1631665848199,1.6998409032821655
399.0,1631666060697,1.7028414011001587
400.0,1631666273553,1.7007431983947754
401.0,1631666486160,1.6979390382766724
402.0,1631666698918,1.6952824592590332
403.0,1631666911501,1.694947361946106
404.0,1631667124002,1.6953095197677612
405.0,1631667337423,1.692103385925293
406.0,1631667553692,1.6919806003570557
407.0,1631667767173,1.689357042312622
408.0,1631667979974,1.6907427310943604
409.0,1631668193404,1.6883443593978882
410.0,1631668408258,1.690214991569519
411.0,1631668621131,1.6844760179519653
412.0,1631668833811,1.6820216178894043
413.0,1631669047195,1.6833124160766602
414.0,1631669260241,1.6815179586410522
415.0,1631669472961,1.6826751232147217
416.0,1631669686909,1.6789554357528687
417.0,1631669899658,1.6770458221435547
418.0,1631670112623,1.6769225597381592
419.0,1631670328168,1.6737926006317139
420.0,1631670541549,1.6735756397247314
421.0,1631670754790,1.6717963218688965
422.0,1631670968580,1.6717116832733154
423.0,1631671183674,1.6723954677581787
424.0,1631671396826,1.6700263023376465
425.0,1631671610202,1.6677820682525635
426.0,1631671822861,1.6652096509933472
427.0,1631672035675,1.6627497673034668
428.0,1631672248527,1.6650927066802979
429.0,1631672461684,1.6615471839904785
430.0,1631672674512,1.6611580848693848
431.0,1631672887547,1.6587567329406738
432.0,1631673101643,1.6574255228042603
433.0,1631673314487,1.6562964916229248
434.0,1631673527749,1.6553280353546143
435.0,1631673740523,1.651832938194275
436.0,1631673959010,1.6522365808486938
437.0,1631674171796,1.6494855880737305
438.0,1631674384839,1.6465976238250732
439.0,1631674597841,1.6470597982406616
440.0,1631674810819,1.651759386062622
441.0,1631675023555,1.6456440687179565
442.0,1631675236182,1.6469420194625854
443.0,1631675448962,1.6428383588790894
444.0,1631675661632,1.6408671140670776
445.0,1631675875006,1.6370418071746826
446.0,1631676088882,1.6386162042617798
447.0,1631676302372,1.6377323865890503
448.0,1631676516013,1.6375327110290527
449.0,1631676732735,1.6317428350448608
450.0,1631676946073,1.633013367652893
451.0,1631677158842,1.631814956665039
452.0,1631677371748,1.6315157413482666
453.0,1631677584600,1.6293821334838867
454.0,1631677797772,1.6263055801391602
455.0,1631678010983,1.6241047382354736
456.0,1631678224864,1.6238526105880737
457.0,1631678437952,1.6233569383621216
458.0,1631678651684,1.622143268585205
459.0,1631678865155,1.621298909187317
460.0,1631679078186,1.6169315576553345
461.0,1631679291087,1.6185380220413208
462.0,1631679504354,1.6189533472061157
463.0,1631679718119,1.616312026977539
464.0,1631679931161,1.6142545938491821
465.0,1631680144102,1.613936185836792
466.0,1631680356594,1.6124955415725708
467.0,1631680569900,1.6094720363616943
468.0,1631680783666,1.6079027652740479
469.0,1631680996837,1.6077535152435303
470.0,1631681209693,1.604485034942627
471.0,1631681423403,1.6017179489135742
472.0,1631681636662,1.601889729499817
473.0,1631681849899,1.6016427278518677
474.0,1631682062734,1.6008142232894897
475.0,1631682276046,1.5972000360488892
476.0,1631682489063,1.5964075326919556
477.0,1631682702425,1.5953205823898315
478.0,1631682918126,1.5947097539901733
479.0,1631683137144,1.5926107168197632
480.0,1631683350544,1.5936541557312012
481.0,1631683563821,1.5922614336013794
482.0,1631683777156,1.589045524597168
483.0,1631683990747,1.5885730981826782
484.0,1631684203808,1.5870872735977173
485.0,1631684417006,1.5868868827819824
486.0,1631684629761,1.5832831859588623
487.0,1631684842307,1.5818097591400146
488.0,1631685055062,1.5826194286346436
489.0,1631685268556,1.577688455581665
490.0,1631685482531,1.5780723094940186
491.0,1631685695218,1.5795797109603882
492.0,1631685912659,1.574359655380249
493.0,1631686125739,1.5745630264282227
494.0,1631686338625,1.5747950077056885
495.0,1631686551581,1.5755209922790527
496.0,1631686764657,1.5668894052505493
497.0,1631686977593,1.568972110748291
498.0,1631687190528,1.5672928094863892
499.0,1631687403561,1.5642603635787964
500.0,1631687616824,1.564441442489624
501.0,1631687829648,1.5627467632293701
502.0,1631688042371,1.5614067316055298
503.0,1631688255459,1.5585423707962036
504.0,1631688468917,1.559455394744873
505.0,1631688682255,1.557680368423462
506.0,1631688896155,1.5576157569885254
507.0,1631689109221,1.5561919212341309
508.0,1631689322756,1.5565134286880493
509.0,1631689535433,1.553025722503662
510.0,1631689749150,1.5531790256500244
511.0,1631689961834,1.5502822399139404
512.0,1631690174588,1.5504556894302368
513.0,1631690387935,1.5458447933197021
514.0,1631690600366,1.545069694519043
515.0,1631690812932,1.5432020425796509
516.0,1631691026236,1.5415688753128052
517.0,1631691239194,1.5405704975128174
518.0,1631691452114,1.540561318397522
519.0,1631691665198,1.5408473014831543
520.0,1631691879244,1.538878083229065
521.0,1631692093792,1.5365660190582275
522.0,1631692307590,1.5364370346069336
523.0,1631692520402,1.5340945720672607
524.0,1631692733202,1.53302001953125
525.0,1631692946378,1.530512809753418
526.0,1631693159224,1.5293216705322266
527.0,1631693372403,1.5308632850646973
528.0,1631693585681,1.5279637575149536
529.0,1631693798765,1.5290189981460571
530.0,1631694011687,1.5262407064437866
531.0,1631694225435,1.5255986452102661
532.0,1631694438819,1.5190699100494385
533.0,1631694652369,1.5212101936340332
534.0,1631694866313,1.518797516822815
535.0,1631695083852,1.521255612373352
536.0,1631695296884,1.5170022249221802
537.0,1631695510495,1.5172574520111084
538.0,1631695723967,1.5144721269607544
539.0,1631695936522,1.5118536949157715
540.0,1631696149402,1.511293888092041
541.0,1631696362139,1.5128153562545776
542.0,1631696576497,1.5085675716400146
543.0,1631696789548,1.5061473846435547
544.0,1631697002684,1.5059963464736938
545.0,1631697215606,1.5070679187774658
546.0,1631697429485,1.5005671977996826
547.0,1631697642740,1.5023424625396729
548.0,1631697860176,1.4972608089447021
549.0,1631698073144,1.499904990196228
550.0,1631698285953,1.498887062072754
551.0,1631698499228,1.4983385801315308
552.0,1631698712438,1.4943238496780396
553.0,1631698925051,1.4975996017456055
554.0,1631699138255,1.4928629398345947
555.0,1631699351068,1.4921897649765015
556.0,1631699564037,1.4892292022705078
557.0,1631699777334,1.4868948459625244
558.0,1631699990332,1.4863011837005615
559.0,1631700203442,1.4868988990783691
560.0,1631700416930,1.487369179725647
561.0,1631700633495,1.4848785400390625
562.0,1631700846509,1.484301209449768
563.0,1631701059832,1.4837311506271362
564.0,1631701272444,1.4819996356964111
565.0,1631701486485,1.4802272319793701
566.0,1631701699677,1.4800620079040527
567.0,1631701912316,1.477176308631897
568.0,1631702125622,1.4776722192764282
569.0,1631702338726,1.4734418392181396
570.0,1631702551967,1.4716382026672363
571.0,1631702764926,1.4727622270584106
572.0,1631702978314,1.4702274799346924
573.0,1631703191197,1.4668383598327637
574.0,1631703403822,1.467648983001709
575.0,1631703616867,1.4643248319625854
576.0,1631703831385,1.4605897665023804
577.0,1631704044341,1.462408185005188
578.0,1631704257494,1.4600852727890015
579.0,1631704470447,1.4605302810668945
580.0,1631704683530,1.4627306461334229
581.0,1631704896605,1.457706093788147
582.0,1631705109442,1.454666018486023
583.0,1631705322181,1.4548009634017944
584.0,1631705534972,1.4528764486312866
585.0,1631705747892,1.4534631967544556
586.0,1631705961495,1.4525887966156006
587.0,1631706174973,1.4523881673812866
588.0,1631706388053,1.4500985145568848
589.0,1631706601009,1.4469165802001953
590.0,1631706814266,1.4464987516403198
591.0,1631707027397,1.446315050125122
592.0,1631707240212,1.4451943635940552
593.0,1631707454169,1.4446446895599365
594.0,1631707667199,1.4407527446746826
595.0,1631707880048,1.4384766817092896
596.0,1631708092982,1.436553716659546
597.0,1631708305799,1.4355324506759644
598.0,1631708518545,1.4375696182250977
599.0,1631708731373,1.4344526529312134
600.0,1631708944819,1.4356114864349365
601.0,1631709158008,1.4327497482299805
602.0,1631709371049,1.432884693145752
603.0,1631709584060,1.4287467002868652
604.0,1631709797685,1.4268616437911987
605.0,1631710010680,1.432360291481018
606.0,1631710228083,1.4256131649017334
607.0,1631710441679,1.4247076511383057
608.0,1631710655085,1.423473596572876
609.0,1631710868116,1.4220099449157715
610.0,1631711080979,1.4216954708099365
611.0,1631711293619,1.4208492040634155
612.0,1631711506406,1.4179604053497314
613.0,1631711719169,1.4177836179733276
614.0,1631711931898,1.4167308807373047
615.0,1631712145049,1.4152950048446655
616.0,1631712359193,1.41545832157135
617.0,1631712572018,1.4119234085083008
618.0,1631712784740,1.413223147392273
619.0,1631713003742,1.4095795154571533
620.0,1631713216714,1.4092577695846558
621.0,1631713429730,1.406327486038208
622.0,1631713642720,1.4050325155258179
623.0,1631713855434,1.4097318649291992
624.0,1631714068170,1.4047906398773193
625.0,1631714281376,1.403641700744629
626.0,1631714494099,1.4013844728469849
627.0,1631714707051,1.4009478092193604
628.0,1631714919682,1.3990232944488525
629.0,1631715132629,1.3990980386734009
630.0,1631715346445,1.3972028493881226
631.0,1631715559607,1.398695468902588
632.0,1631715777971,1.3953218460083008
633.0,1631715990783,1.3938297033309937
634.0,1631716203625,1.3940032720565796
635.0,1631716416595,1.3897708654403687
636.0,1631716629535,1.3888031244277954
637.0,1631716842120,1.3863208293914795
638.0,1631717056521,1.385826826095581
639.0,1631717270154,1.3869272470474243
640.0,1631717483459,1.3856346607208252
641.0,1631717696780,1.38556969165802
642.0,1631717910587,1.3812572956085205
643.0,1631718123713,1.3811367750167847
644.0,1631718336522,1.3795697689056396
645.0,1631718554126,1.3770896196365356
646.0,1631718767455,1.3795034885406494
647.0,1631718981100,1.3788949251174927
648.0,1631719194827,1.3763196468353271
649.0,1631719409208,1.3734382390975952
650.0,1631719622745,1.3729630708694458
651.0,1631719836317,1.3732118606567383
652.0,1631720049129,1.371946096420288
653.0,1631720262807,1.3702648878097534
654.0,1631720475729,1.3699599504470825
655.0,1631720688757,1.3674976825714111
656.0,1631720901935,1.3649892807006836
657.0,1631721115057,1.3652135133743286
658.0,1631721332858,1.3634700775146484
659.0,1631721546707,1.3640402555465698
660.0,1631721761126,1.3609837293624878
661.0,1631721974490,1.3609964847564697
662.0,1631722187073,1.359010934829712
663.0,1631722400032,1.3591498136520386
664.0,1631722613039,1.355798363685608
665.0,1631722826931,1.354034662246704
666.0,1631723040546,1.3522789478302002
667.0,1631723254266,1.3506362438201904
668.0,1631723467090,1.3510441780090332
669.0,1631723680457,1.3494806289672852
670.0,1631723894075,1.3494560718536377
671.0,1631724115460,1.3470194339752197
672.0,1631724329461,1.346327304840088
673.0,1631724542024,1.3468319177627563
674.0,1631724755106,1.3468310832977295
675.0,1631724968218,1.343037486076355
676.0,1631725181528,1.341895341873169
677.0,1631725395007,1.3398622274398804
678.0,1631725608304,1.341139793395996
679.0,1631725822506,1.3414965867996216
680.0,1631726035195,1.3387844562530518
681.0,1631726247979,1.3353277444839478
682.0,1631726460798,1.336419701576233
683.0,1631726674451,1.3356218338012695
684.0,1631726889010,1.3324224948883057
685.0,1631727101964,1.3331221342086792
686.0,1631727314737,1.3323975801467896
687.0,1631727527600,1.3302513360977173
688.0,1631727740383,1.3295389413833618
689.0,1631727953524,1.3296325206756592
690.0,1631728166491,1.3281594514846802
691.0,1631728380062,1.3239556550979614
692.0,1631728592816,1.3236933946609497
693.0,1631728806153,1.3214260339736938
694.0,1631729018921,1.3204452991485596
695.0,1631729233574,1.3199362754821777
696.0,1631729447128,1.3201050758361816
697.0,1631729660044,1.3164398670196533
698.0,1631729873010,1.3160676956176758
699.0,1631730086315,1.31404709815979
700.0,1631730299666,1.3125160932540894
701.0,1631730516755,1.3146275281906128
702.0,1631730730438,1.3113529682159424
703.0,1631730943584,1.3132386207580566
704.0,1631731156607,1.3077120780944824
705.0,1631731369487,1.3078800439834595
706.0,1631731582178,1.3056198358535767
707.0,1631731795180,1.3054900169372559
708.0,1631732007888,1.3081711530685425
709.0,1631732220914,1.304643154144287
710.0,1631732433792,1.3049112558364868
711.0,1631732646442,1.2992607355117798
712.0,1631732859145,1.2988250255584717
713.0,1631733071510,1.2997606992721558
714.0,1631733285467,1.2973562479019165
715.0,1631733498042,1.2965718507766724
716.0,1631733710317,1.2953540086746216
717.0,1631733922965,1.2921357154846191
718.0,1631734135414,1.2962408065795898
719.0,1631734347760,1.2927196025848389
720.0,1631734560384,1.289656162261963
721.0,1631734772646,1.2919347286224365
722.0,1631734985310,1.2919965982437134
723.0,1631735197927,1.291759967803955
724.0,1631735410702,1.2869139909744263
725.0,1631735623334,1.2887377738952637
726.0,1631735835862,1.2839105129241943
727.0,1631736048570,1.2863521575927734
728.0,1631736261104,1.283806562423706
729.0,1631736473594,1.2806633710861206
730.0,1631736686096,1.281316876411438
731.0,1631736898532,1.2788810729980469
732.0,1631737111123,1.2763868570327759
733.0,1631737323391,1.2768839597702026
734.0,1631737536391,1.275381088256836
735.0,1631737749274,1.2748873233795166
736.0,1631737962077,1.2726715803146362
737.0,1631738174670,1.2752336263656616
738.0,1631738386990,1.2707892656326294
739.0,1631738599613,1.272153615951538
740.0,1631738815019,1.2704272270202637
741.0,1631739027616,1.268257737159729
742.0,1631739240223,1.2689499855041504
743.0,1631739453121,1.2669122219085693
744.0,1631739665603,1.2630951404571533
745.0,1631739878165,1.2645119428634644
746.0,1631740090699,1.2624074220657349
747.0,1631740303384,1.2606806755065918
748.0,1631740515779,1.2629221677780151
749.0,1631740727986,1.261795997619629
750.0,1631740940695,1.2603185176849365
751.0,1631741153068,1.257167100906372
752.0,1631741365670,1.258966088294983
753.0,1631741577928,1.2565068006515503
754.0,1631741790542,1.2537562847137451
755.0,1631742003181,1.2530332803726196
756.0,1631742215842,1.2532578706741333
757.0,1631742428667,1.2519537210464478
758.0,1631742641234,1.250609278678894
759.0,1631742853830,1.2471333742141724
760.0,1631743066334,1.246646761894226
761.0,1631743278797,1.2479151487350464
762.0,1631743491291,1.2466834783554077
763.0,1631743703789,1.2443360090255737
764.0,1631743916361,1.2447364330291748
765.0,1631744129033,1.2414957284927368
766.0,1631744342284,1.2429780960083008
767.0,1631744554996,1.2435691356658936
768.0,1631744767780,1.239928960800171
769.0,1631744980227,1.2391228675842285
770.0,1631745193389,1.2396090030670166
771.0,1631745405765,1.2368820905685425
772.0,1631745618484,1.2341997623443604
773.0,1631745830971,1.2364444732666016
774.0,1631746043638,1.2337398529052734
775.0,1631746256327,1.235504150390625
776.0,1631746468869,1.2327035665512085
777.0,1631746681566,1.229979157447815
778.0,1631746894337,1.2307978868484497
779.0,1631747107794,1.227192997932434
780.0,1631747320396,1.2280083894729614
781.0,1631747532976,1.2264457941055298
782.0,1631747745410,1.2267076969146729
783.0,1631747958227,1.221282720565796
784.0,1631748170841,1.2236930131912231
785.0,1631748383257,1.2228140830993652
786.0,1631748596169,1.2184126377105713
787.0,1631748809143,1.216733455657959
788.0,1631749025305,1.2189961671829224
789.0,1631749238013,1.2185218334197998
790.0,1631749450638,1.219802737236023
791.0,1631749663149,1.2187045812606812
792.0,1631749875746,1.216791033744812
793.0,1631750088859,1.2148237228393555
794.0,1631750301641,1.2099483013153076
795.0,1631750514024,1.210165023803711
796.0,1631750726698,1.2130590677261353
797.0,1631750939345,1.2103654146194458
798.0,1631751152846,1.2076138257980347
799.0,1631751365443,1.2071903944015503
800.0,1631751577725,1.2090647220611572
801.0,1631751791600,1.2053744792938232
802.0,1631752004190,1.2065911293029785
803.0,1631752216747,1.203863501548767
804.0,1631752429332,1.2024277448654175
805.0,1631752641922,1.2020883560180664
806.0,1631752854284,1.2016372680664062
807.0,1631753066993,1.1992664337158203
808.0,1631753279674,1.2005211114883423
809.0,1631753492302,1.1967812776565552
810.0,1631753704662,1.1958550214767456
811.0,1631753917367,1.1980938911437988
812.0,1631754129683,1.194749355316162
813.0,1631754342088,1.1931220293045044
814.0,1631754555655,1.1939210891723633
815.0,1631754768514,1.192768931388855
816.0,1631754981468,1.191861867904663
817.0,1631755194083,1.191163182258606
818.0,1631755406721,1.1890764236450195
819.0,1631755619340,1.188190221786499
820.0,1631755832030,1.1865752935409546
821.0,1631756044455,1.1835044622421265
822.0,1631756256819,1.1832993030548096
823.0,1631756469403,1.184787631034851
824.0,1631756682119,1.184404969215393
825.0,1631756894622,1.1818039417266846
826.0,1631757109631,1.1824445724487305
827.0,1631757326379,1.1802629232406616
828.0,1631757539253,1.1777253150939941
829.0,1631757752028,1.1754436492919922
830.0,1631757964662,1.1746877431869507
831.0,1631758177137,1.1750539541244507
832.0,1631758389571,1.1772795915603638
833.0,1631758602067,1.1734369993209839
834.0,1631758815113,1.1752712726593018
835.0,1631759028017,1.1754461526870728
836.0,1631759240365,1.170850396156311
837.0,1631759453042,1.1689311265945435
838.0,1631759665825,1.17067289352417
839.0,1631759878505,1.1693108081817627
840.0,1631760095192,1.171201467514038
841.0,1631760307553,1.1675621271133423
842.0,1631760519996,1.1633591651916504
843.0,1631760732621,1.1644642353057861
844.0,1631760945424,1.165113925933838
845.0,1631761158477,1.1650344133377075
846.0,1631761371150,1.1652262210845947
847.0,1631761583581,1.1623727083206177
848.0,1631761796233,1.1587183475494385
849.0,1631762008608,1.1563622951507568
850.0,1631762221225,1.1556110382080078
851.0,1631762433867,1.1550912857055664
852.0,1631762646809,1.1541938781738281
853.0,1631762863260,1.1551975011825562
854.0,1631763077477,1.1555646657943726
855.0,1631763290017,1.156049132347107
856.0,1631763502501,1.1501946449279785
857.0,1631763715462,1.1503307819366455
858.0,1631763928431,1.1505249738693237
859.0,1631764140856,1.1505075693130493
860.0,1631764353560,1.1474275588989258
861.0,1631764566277,1.1478904485702515
862.0,1631764778668,1.1469948291778564
863.0,1631764991184,1.1489503383636475
864.0,1631765204117,1.1435246467590332
865.0,1631765416763,1.1429070234298706
866.0,1631765629114,1.1415729522705078
867.0,1631765841336,1.1411075592041016
868.0,1631766054052,1.1402260065078735
869.0,1631766266491,1.1375919580459595
870.0,1631766478989,1.138832926750183
871.0,1631766691606,1.13685941696167
872.0,1631766904198,1.1369802951812744
873.0,1631767117028,1.1350507736206055
874.0,1631767329453,1.1391119956970215
875.0,1631767542008,1.1333513259887695
876.0,1631767754480,1.1323270797729492
877.0,1631767967281,1.1332942247390747
878.0,1631768179848,1.134027123451233
879.0,1631768396364,1.1301958560943604
880.0,1631768608982,1.1295169591903687
881.0,1631768821666,1.131014108657837
882.0,1631769034506,1.1286771297454834
883.0,1631769246994,1.1287223100662231
884.0,1631769459522,1.1280347108840942
885.0,1631769672325,1.1262959241867065
886.0,1631769884593,1.123999834060669
887.0,1631770096904,1.1242241859436035
888.0,1631770309418,1.1246585845947266
889.0,1631770522387,1.1231942176818848
890.0,1631770735197,1.1213176250457764
891.0,1631770947763,1.1184849739074707
892.0,1631771160159,1.1196967363357544
893.0,1631771372470,1.1194044351577759
894.0,1631771584873,1.11911940574646
895.0,1631771797365,1.1179834604263306
896.0,1631772010306,1.1163910627365112
897.0,1631772222869,1.1144050359725952
898.0,1631772435274,1.1145141124725342
899.0,1631772647750,1.1151279211044312
900.0,1631772860137,1.1136219501495361
901.0,1631773072524,1.1148293018341064
902.0,1631773285138,1.1080875396728516
903.0,1631773497924,1.110822319984436
904.0,1631773710598,1.1078912019729614
905.0,1631773922864,1.1087026596069336
906.0,1631774135541,1.1066715717315674
907.0,1631774348010,1.1060181856155396
908.0,1631774560752,1.1069186925888062
909.0,1631774773434,1.1037243604660034
910.0,1631774986382,1.103759527206421
911.0,1631775198883,1.1042320728302002
912.0,1631775411603,1.101381778717041
913.0,1631775624037,1.0984333753585815
914.0,1631775836395,1.0992740392684937
915.0,1631776048866,1.098892331123352
916.0,1631776261406,1.1000604629516602
917.0,1631776473967,1.0977100133895874
918.0,1631776689690,1.0974146127700806
919.0,1631776903457,1.0954279899597168
920.0,1631777116189,1.0933974981307983
921.0,1631777328752,1.0948385000228882
922.0,1631777541507,1.0941786766052246
923.0,1631777754244,1.0935732126235962
924.0,1631777966783,1.0902814865112305
925.0,1631778179132,1.0889232158660889
926.0,1631778391795,1.0904181003570557
927.0,1631778604342,1.0884850025177002
928.0,1631778816857,1.0880751609802246
929.0,1631779029271,1.0879766941070557
930.0,1631779241862,1.0845175981521606
931.0,1631779454135,1.0855332612991333
932.0,1631779666555,1.0854170322418213
933.0,1631779879810,1.0861778259277344
934.0,1631780092437,1.0826942920684814
935.0,1631780305017,1.0822237730026245
936.0,1631780517987,1.0824521780014038
937.0,1631780730878,1.0836272239685059
938.0,1631780943485,1.0799946784973145
939.0,1631781155997,1.0821951627731323
940.0,1631781368568,1.077848196029663
941.0,1631781580952,1.0747323036193848
942.0,1631781793781,1.0792262554168701
943.0,1631782006226,1.0757218599319458
944.0,1631782218622,1.0749927759170532
945.0,1631782431375,1.0734431743621826
946.0,1631782643881,1.0720458030700684
947.0,1631782856923,1.0728532075881958
948.0,1631783069450,1.0732567310333252
949.0,1631783282165,1.0723013877868652
950.0,1631783494924,1.0689301490783691
951.0,1631783707332,1.0700247287750244
952.0,1631783919940,1.0680570602416992
953.0,1631784132279,1.064362645149231
954.0,1631784344827,1.0703575611114502
955.0,1631784557882,1.0667285919189453
956.0,1631784770854,1.0652985572814941
957.0,1631784982993,1.0626906156539917
958.0,1631785195647,1.0658047199249268
959.0,1631785408279,1.0610084533691406
960.0,1631785620846,1.062012791633606
961.0,1631785833396,1.0607414245605469
962.0,1631786045993,1.059497594833374
963.0,1631786258692,1.060348629951477
964.0,1631786471368,1.0582643747329712
965.0,1631786683762,1.0579988956451416
966.0,1631786895922,1.0560189485549927
967.0,1631787108586,1.0558098554611206
968.0,1631787321351,1.054826021194458
969.0,1631787534030,1.0541795492172241
970.0,1631787746648,1.053970217704773
971.0,1631787959245,1.050869107246399
972.0,1631788171667,1.0528950691223145
973.0,1631788384271,1.0531131029129028
974.0,1631788596761,1.0529710054397583
975.0,1631788809313,1.0500329732894897
976.0,1631789021858,1.048498272895813
977.0,1631789234203,1.047271728515625
978.0,1631789447620,1.0454442501068115
979.0,1631789660265,1.046614646911621
980.0,1631789872851,1.046661376953125
981.0,1631790085320,1.0450584888458252
982.0,1631790297759,1.0437744855880737
983.0,1631790511022,1.0450810194015503
984.0,1631790723953,1.043129563331604
985.0,1631790936403,1.0431753396987915
986.0,1631791148930,1.0394690036773682
987.0,1631791361419,1.0418099164962769
988.0,1631791574333,1.0415452718734741
989.0,1631791786633,1.037861704826355
990.0,1631791999439,1.039884328842163
991.0,1631792211999,1.0392241477966309
992.0,1631792426715,1.0330992937088013
993.0,1631792639411,1.0376389026641846
994.0,1631792852078,1.0343742370605469
995.0,1631793064990,1.0347051620483398
996.0,1631793277275,1.035671591758728
997.0,1631793489926,1.031943678855896
998.0,1631793702672,1.0339680910110474
999.0,1631793915341,1.032019019126892

